Markov Models for Health Economic Evaluations: The R Package heemod

Health economic evaluation studies are widely used in public health to assess health strategies in terms of their cost-effectiveness and inform public policies. We developed an R package for Markov models implementing most of the modelling and reporting features described in reference textbooks and guidelines: deterministic and probabilistic sensitivity analysis, heterogeneity analysis, time dependency on state-time and model-time (semi-Markov and non-homogeneous Markov models), etc. In this paper we illustrate the features of heemod by building and analysing an example Markov model. We then explain the design and the underlying implementation of the package.

==> jss-style/README.txt <==
***************************************************
** jss: A Document Class for Publications in the **
**        Journal of Statistical Software        **
***************************************************

This zip-archive contains the pdfLaTeX infrastructure for
publications in the Journal of Statistical Software. The files
  - jss.cls (LaTeX2e class)
  - jss.bst (BibTeX style)
  - jsslogo.jpg (JPG logo)
need to be included in your search path (local working directory,
texmf or localtexmf tree).

A manual how to use jss.cls is provided in
  - jss.pdf.

Furthermore, there are templates for articles, code snippets, book
reviews and software reviews available in 
  - article.tex
  - codesnippet.tex
  - bookreview.tex
  - softwarereview.tex

JSS papers should be prepared using JSS styles; the submission of
the final version needs to include the full sources (.tex, .bib, and
all graphics). A quick check for the most important aspects of the
JSS style is given below; authors should make sure that all of them
are addressed in the final version:  
  - The manuscript can be compiled by pdfLaTeX.
  - \proglang, \pkg and \code have been used for highlighting
    throughout the paper (including titles and references), except
    where explicitly escaped.
  - References are provided in a .bib BibTeX database and included
    in the text by \cite, \citep, \citet, etc.
  - Titles and headers are formatted as described in the JSS manual:
      - \title in title style,
      - \section etc. in sentence style,
      - all titles in the BibTeX file in title style.
  - Figures, tables and equations are marked with a \label and
    referred to by \ref, e.g., "Figure~\ref{...}".
  - Software packes are \cite{}d properly.
For more details, see the style FAQ at http://www.jstatsoft.org/style
and the manual jss.pdf, in particular the style checklist in
Section 2.1.

